Spline-Based Rotor and Stator Optimization of a Permanent Magnet Synchronous Motor

This work features the optimization of a Permanent Magnet Synchronous Motor using 2D nonlinear simulations in an Isogeometric Analysis framework. The rotor and stator designs are optimized for both geometric parameters and surface shapes via modifications of control points. The scaling laws for magnetism are employed to allow for axial and radial scaling, enabling a thorough optimization of all critical machine parameters for multiple operating points. The process is carried out in a gradient-based fashion with the objectives of lowering motor material cost, torque ripple and losses. It is shown that the optimization can be efficiently conducted for many optimization variables and all objective values can be reduced.

==> TorqueData.csv <==
0,1.1118e-10,0.71973,1.5513,5.469e-10,0.75022,1.5
1,0.0057949,0.71703,1.5627,0.00025313,0.74977,1.4999
2,0.012407,0.69654,1.5293,0.0006687,0.74955,1.4999
3,0.015901,0.66798,1.4696,0.00099999,0.74975,1.5002
4,0.011427,0.63893,1.4061,0.00080342,0.74988,1.5002
5,1.0083e-05,0.61624,1.3567,-4.3612e-07,0.74974,1.5
6,-0.011431,0.60861,1.3362,-0.00080316,0.74962,1.4999
7,-0.015904,0.6233,1.3567,-0.00097644,0.74985,1.4999
8,-0.012277,0.65707,1.4156,-0.00056985,0.75026,1.5001
9,-0.0054323,0.69328,1.4876,-4.5494e-05,0.75029,1.5002
10,0.00054427,0.71307,1.5386,0.00029044,0.74987,1.5
11,0.0063438,0.70916,1.5461,0.00055631,0.74927,1.4997
12,0.012785,0.68828,1.5109,0.0009204,0.74896,1.4998
13,0.016037,0.66025,1.4516,0.0011768,0.74914,1.5002
14,0.011382,0.63259,1.3905,0.00092559,0.74933,1.5004
15,-7.3549e-05,0.61186,1.3447,0.00011007,0.74932,1.5002
16,-0.01145,0.60647,1.3285,-0.00067561,0.74938,1.4998
17,-0.015886,0.62352,1.3538,-0.00085158,0.74981,1.4997
18,-0.01236,0.65965,1.4179,-0.00050841,0.75042,1.4999
19,-0.0057411,0.69803,1.4952,-9.5651e-05,0.75063,1.5001
20,1.1118e-10,0.71973,1.5513,5.469e-10,0.75022,1.5


==> TorqueScatter.csv <==
0,1.1118e-10,0.71973,1.5513,5.469e-10,0.75022,1.5
2,0.012407,0.69654,1.5293,0.0006687,0.74955,1.4999
4,0.011427,0.63893,1.4061,0.00080342,0.74988,1.5002
6,-0.011431,0.60861,1.3362,-0.00080316,0.74962,1.4999
8,-0.012277,0.65707,1.4156,-0.00056985,0.75026,1.5001
10,0.00054427,0.71307,1.5386,0.00029044,0.74987,1.5
12,0.012785,0.68828,1.5109,0.0009204,0.74896,1.4998
14,0.011382,0.63259,1.3905,0.00092559,0.74933,1.5004
16,-0.01145,0.60647,1.3285,-0.00067561,0.74938,1.4998
18,-0.01236,0.65965,1.4179,-0.00050841,0.75042,1.4999

